Leveraging Large Language Models for Efficient Failure Analysis in Game Development

In games, and more generally in the field of software development, early detection of bugs is vital to maintain a high quality of the final product. Automated tests are a powerful tool that can catch a problem earlier in development by executing periodically. As an example, when new code is submitted to the code base, a new automated test verifies these changes. However, identifying the specific change responsible for a test failure becomes harder when dealing with batches of changes -- especially in the case of a large-scale project such as a AAA game, where thousands of people contribute to a single code base. This paper proposes a new approach to automatically identify which change in the code caused a test to fail. The method leverages Large Language Models (LLMs) to associate error messages with the corresponding code changes causing the failure. We investigate the effectiveness of our approach with quantitative and qualitative evaluations. Our approach reaches an accuracy of 71% in our newly created dataset, which comprises issues reported by developers at EA over a period of one year. We further evaluated our model through a user study to assess the utility and usability of the tool from a developer perspective, resulting in a significant reduction in time -- up to 60% -- spent investigating issues.

==> data-samples.csv <==
"Testcase: ""AutoTest_SplitScreen"" asserted with message: Testcase AutoTest_SplitScreen failed with result: Failed - (Please set FailureMessage on TestCaseEntity to provide reason)",[CharacterPhysics] Replace terrain in Autotest levels with a large ground box as it is unnecessary (and causing failures on some IOS devices)
"Testcase: ""Distortion_FullRes"" asserted with message: Testcase Distortion_FullRes failed with result: Failed - Screenshot mismatch",[ES]  Implement support for ShaderBlendMode_PremultipliedColor Resolves FB-192388  Add missing transmittance input to lit root node Resolves FB-221461  --- # CheckMate General:   Jira:   - FB-221461   - FB-192388   Reviewers:   - EU\afry   - DICE\vic
TnT\Code\Engine\Localization\Runtime\Entities\TimestampFormatterEntity.cpp(120): variable has incomplete type 'fb::DateTime',[FB-216405][Localization] Timestamp Formatter Entity  --- # CheckMate General:   Jira:   - FB-216405   Reviewers:   - EU\aabad   - EU\aortega   URL Review: https://swarm.frostbite.com/reviews/14636577 Submission Info:   Version: 3.8.4.0   Validations
TnT\Code\Engine\Ecs\Runtime\EcsPrefab.cpp(758): no member named 'find' in namespace 'std'; did you mean 'eastl::find'?,"Move MixinRuntimeComponent to an internal RuntimeVariations detail, refactor internals to capture individual variant layers' entity ranges.  --- # CheckMate General:   Jira:   - FB-222855   Reviewers:   - EAMOBILE\auwood   URL Review: https://swarm.f"
TnT\Code\Engine\World\Base\MeshDeformerRegistrar.cpp(15): : Assert: (m_meshDeformerMap.find(serializationType) != m_meshDeformerMap.cend()) (m_meshDeformerMap.find(serializationType) != m_meshDeformerMap.cend()),"[MeshDeformer] Add support for multiple types of GPU compute deformers.  Simply adding new deformers to MeshStream would be a lot less code. However, that would mean that World.Base would have to depend on all types of GPU compute deformers we'd like"

